Effects of general relativity on habitable zone particles under the presence of an inner perturber around solar-mass stars

We analyze the role of the general relativity (GR) on the nodal librations of test particles located at the Habitable Zone (HZ) around a solar-mass star, which evolve under the influence of an eccentric planetary-mass perturber with a semimajor axis of 0.1 au. Based on a secular Hamiltonian up to quadrupole level, we derive analytical criteria that define the nodal libration region of a HZ particle as a function of its eccentricity $e_2$ and inclination $i_2$, and the mass $m_1$ and the eccentricity $e_1$ of the perturber. We show that a HZ particle can experience nodal librations with orbital flips or purely retrograde orbits for any $m_1$ and $e_1$ by adopting a suitable combination of $e_2$ and $i_2$. For $m_1 <$ 0.84 M$_\textrm{Jup}$, the greater the $m_1$ value, the smaller the $e_2$ value above which nodal librations are possible for a given $e_1$. For $m_1 >$ 0.84 M$_{\textrm{Jup}}$, a HZ test particle can undergo nodal librations for any $e_2$ and appropriate values of $e_1$ and $i_2$. The same correlation between $m_1$ and $e_2$ is obtained for nodal librations with orbital flips, but a mass limit for $m_1$ of 1.68 M$_{\textrm{Jup}}$ is required in this case. Moreover, the more massive the inner perturber, the greater the nodal libration region associated with orbital flips in the ($e_1$, $i_2$) plane for a given value of $e_2$. Finally, we find good agreements between the analytical criteria and results from N-body simulations for values of $m_1$ ranging from Saturn-like planets to super-Jupiters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
